Towards a microscopic theory of particle charging

We recently questioned the treatment of a dust particle as a perfect absorber for electrons and ions and proposed a surface model for the charge of a dust particle in a quiescent plasma which combines the microscopic physics at the grain boundary (sticking into and desorption from external surface states) with the macrophysics of the discharge (plasma collection fluxes). Within this model the charge and partial screening of the particle can be calculated without relying on the condition that the total electron collection flux balances on the grain surface the total ion collection flux. Grain charges obtained from our approach compared favorably with experimental data. The purpose of this paper is to describe our model in more detail, in particular, the hypotheses on which it is built, contrast it with the standard charging models based on flux balancing on the grain surface, and to analyze additional experimental data.

==> Melzer.txt <==
Lieber Herr Melzer,

anbei das überarbeitete Manuskript. Wir sind den Anmerkungen
des Referees gefolgt. 

ad 1) Die Ionengröße r_i^size wird nicht vom Ursprung des 
      Koordinatensystems (Zentrum des Staubkorns) gemessen, 
      dass wir zur Formulierung der Schrödinger Gleichung 
      benutzen. Die angegebene Formel ist korrekt. Um Verwirrung
      zu vermeiden bezeichnen wir jetzt allerdings den (typischen)
      Ionenradius mit griechischem rho.

ad 2) Der kritisierte Satz wurde umformuliert. "As can be seen, 
      they are very close to the surface. In physical units, the
      electron surface states are at most a few AA away from the
      grain boundary." 

ad 3) epsilon_1^e wird im Anschluss an Gl.(16) nochmals als der 
      niedrigste  Eigenwert der elektronischen Schrödinger Gleichung
      definiert. Vormals war die Definition implizit in den zwei
      Absätzen enthalten, die Gln (8) und (9) umgeben.

ad 4) Die angemahnten Arbeiten werden jetzt zitiert. 

Das Manuskript ist unserer Meinung nach jetzt publikationsbereit. 

Beste Grüße,

Franz Bronold. 

